Inferring cosmology from gravitational waves using non-parametric detector-frame mass distribution

The challenge of understanding the Universe's dynamics, particularly the Hubble tension, requires precise measurements of the Hubble constant. Building upon the existing spectral-siren method, which capitalizes on population information from gravitational-wave sources, this paper explores an alternative way to analyze the population data to obtain the cosmological parameters in $\Lambda$CDM. We demonstrated how non-parametric methods, which are flexible models that can be used to agnostically reconstruct arbitrary probability densities, can be incorporated into this framework and leverage the detector-frame mass distribution to infer the cosmological parameters. We tested our method with mock data and applied it to $70$ binary black hole mergers from the third gravitational-wave transient catalog of the LIGO-Virgo-KAGRA Collaboration.

==> n_obs_samples.txt <==
309

==> n_true_samples.txt <==
20000

==> real_H0.txt <==
$H_0 = 132.56^{+37.22}_{-92.15} \, \mathrm{km/s/Mpc}$
